Estimating Semi-parametric Panel Multinomial Choice Models using Cyclic Monotonicity

This paper proposes a new semi-parametric identification and estimation approach to multinomial choice models in a panel data setting with individual fixed effects. Our approach is based on cyclic monotonicity, which is a defining feature of the random utility framework underlying multinomial choice models. From the cyclic monotonicity property, we derive identifying inequalities without requiring any shape restrictions for the distribution of the random utility shocks. These inequalities point identify model parameters under straightforward assumptions on the covariates. We propose a consistent estimator based on these inequalities.

==> p2ch.txt <==
x,y
0.85,0.56
0.994,0.56
0.9944,0.5601
0.9948,0.5602
0.9973,0.5609
1.012,0.565
1.027,0.5691
1.041,0.5732
1.056,0.5773
1.108,0.5921
1.109,0.5923
1.11,0.5925
1.11,0.5926
1.11,0.5927
1.114,0.5968
1.149,0.6311
1.207,0.6896
1.336,0.8187
1.363,0.8449
1.389,0.8711
1.415,0.8973
1.441,0.9235
1.508,0.99
1.51,0.992
1.512,0.994
1.514,0.996
1.516,0.998
1.518,1
1.518,1
1.519,1.003
1.521,1.006
1.559,1.079
1.836,1.614
1.84,1.623
1.858,1.657
1.871,1.682
1.872,1.685
1.873,1.686
1.873,1.687
1.873,1.687
1.873,1.688
1.871,1.69
1.869,1.692
1.867,1.694
1.865,1.696
1.825,1.736
1.706,1.855
1.694,1.867
1.688,1.873
1.688,1.873
1.688,1.873
1.688,1.873
1.687,1.873
1.687,1.873
1.687,1.873
1.687,1.873
1.687,1.873
1.686,1.873
1.685,1.872
1.677,1.868
1.668,1.864
1.66,1.859
1.651,1.855
1.515,1.784
1.507,1.78
1.13,1.585
1.082,1.56
1.076,1.557
1.076,1.557
1.075,1.556
1.072,1.554
1.069,1.552
1.067,1.55
1.048,1.536
1.029,1.522
1.01,1.508
1.003,1.502
1.001,1.501
1,1.5
0.6597,1.16
0.6595,1.16
0.6591,1.159
0.6587,1.159
0.6586,1.159
0.6583,1.158
0.6582,1.158
0.6581,1.158
0.6577,1.158
0.6573,1.157
0.6552,1.155
0.6531,1.153
0.651,1.151
0.6409,1.141
0.639,1.139
0.6381,1.138
0.638,1.138
0.6377,1.137
0.6374,1.136
0.6371,1.135
0.6368,1.134
0.6348,1.127
0.6328,1.12
0.608,1.037
0.5775,0.9351
0.5718,0.916
0.5661,0.8969
0.5624,0.8845
0.5607,0.8788
0.5607,0.8787
0.5607,0.8786
0.5615,0.877
0.5625,0.875
0.5635,0.873
0.5645,0.871
0.5655,0.869
0.5665,0.867
0.5675,0.865
0.5685,0.863
0.5695,0.861
0.5705,0.859
0.5836,0.8328
0.5947,0.8106
0.6109,0.7782
0.6115,0.777
0.6123,0.7762
0.6143,0.7742
0.6163,0.7722
0.6183,0.7702
0.6203,0.7682
0.6465,0.742
0.6727,0.7158
0.6989,0.6896
0.7574,0.6311
0.8038,0.5847
0.8049,0.5836
0.805,0.5835
0.8051,0.5834
0.8052,0.5833
0.8053,0.5832
0.8054,0.5831
0.8073,0.5821
0.8129,0.5792
0.8299,0.5704
0.8384,0.566
0.8469,0.5616
0.8498,0.5601
0.85,0.56


==> p3ch.txt <==
x,y
0.8896,0.8896
0.9234,0.8896
0.9248,0.8897
0.9317,0.8902
0.9441,0.8911
0.9565,0.892
0.9689,0.8929
0.9813,0.8938
0.9937,0.8947
0.9992,0.8951
1,0.8952
1,0.8954
1.005,0.898
1.03,0.913
1.054,0.928
1.062,0.9329
1.064,0.9337
1.064,0.9338
1.064,0.9339
1.064,0.934
1.064,0.9341
1.064,0.9342
1.064,0.9343
1.066,0.9356
1.074,0.9437
1.086,0.9558
1.1,0.9699
1.102,0.9719
1.104,0.9739
1.106,0.9759
1.108,0.9779
1.11,0.9799
1.111,0.9807
1.111,0.9814
1.113,0.9829
1.115,0.9851
1.119,0.9902
1.123,0.9953
1.126,0.9982
1.127,0.9996
1.127,1
1.127,1
1.127,1
1.127,1
1.127,1
1.127,1.001
1.127,1.001
1.127,1.003
1.124,1.037
1.12,1.081
1.119,1.102
1.118,1.112
1.117,1.115
1.117,1.116
1.117,1.117
1.116,1.117
1.115,1.117
1.091,1.119
1.068,1.122
1.044,1.124
1.02,1.126
1.017,1.126
1.013,1.126
1.01,1.127
1.006,1.127
1.003,1.127
1.001,1.127
1,1.127
0.9996,1.127
0.9989,1.127
0.9982,1.126
0.9953,1.123
0.9851,1.115
0.9829,1.113
0.9814,1.111
0.9812,1.111
0.9791,1.109
0.9408,1.071
0.9397,1.07
0.9395,1.069
0.9384,1.068
0.9334,1.059
0.9178,1.033
0.9022,1.008
0.9019,1.007
0.9004,1.005
0.898,1.001
0.8977,1
0.8976,0.9988
0.8975,0.9975
0.8971,0.9921
0.8969,0.9894
0.8956,0.9718
0.8921,0.9244
0.891,0.9095
0.8899,0.8946
0.8896,0.8905
0.8896,0.8904
0.8896,0.8903
0.8896,0.8902
0.8896,0.8901
0.8896,0.89
0.8896,0.8899
0.8896,0.8898
0.8896,0.8897
0.8896,0.8896


==> p4ch.txt <==
x,y
0.9534,0.9534
0.9691,0.9534
0.9722,0.9535
0.9966,0.9543
0.9996,0.9544
1,0.9545
1.002,0.9554
1.006,0.9585
1.025,0.9709
1.025,0.9711
1.026,0.9713
1.026,0.9715
1.027,0.9725
1.029,0.9735
1.029,0.9737
1.029,0.9738
1.029,0.9739
1.03,0.974
1.03,0.9741
1.03,0.9742
1.03,0.9743
1.037,0.9841
1.049,0.999
1.049,0.9994
1.049,0.9998
1.049,1
1.049,1
1.049,1
1.049,1
1.049,1
1.049,1
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.001
1.049,1.002
1.049,1.002
1.049,1.002
1.049,1.002
1.049,1.016
1.048,1.038
1.048,1.044
1.048,1.047
1.048,1.048
1.047,1.048
1.044,1.048
1.041,1.048
1.038,1.048
1.016,1.049
1.002,1.049
1,1.049
0.9998,1.049
0.9994,1.049
0.999,1.049
0.9841,1.037
0.976,1.031
0.9751,1.03
0.975,1.03
0.9749,1.03
0.9748,1.03
0.9747,1.03
0.9746,1.03
0.9738,1.029
0.9713,1.025
0.9688,1.021
0.9663,1.017
0.9565,1.002
0.955,1
0.9549,0.9993
0.9548,0.9963
0.9547,0.9933
0.9546,0.9903
0.9539,0.9691
0.9536,0.96
0.9534,0.9539
0.9534,0.9538
0.9534,0.9537
0.9534,0.9536
0.9534,0.9535
0.9534,0.9534

